Bayesian and empirical Bayesian forests

We derive ensembles of decision trees through a nonparametric Bayesian model, allowing us to view random forests as samples from a posterior distribution. This insight provides large gains in interpretability, and motivates a class of Bayesian forest (BF) algorithms that yield small but reliable performance gains. Based on the BF framework, we are able to show that high-level tree hierarchy is stable in large samples. This leads to an empirical Bayesian forest (EBF) algorithm for building approximate BFs on massive distributed datasets and we show that EBFs outperform sub-sampling based alternatives by a large margin.

==> graphs/bartca.txt <==
"bart" "bcart"
55452.7301966284 76701.2154845363
59807.0579573893 103105.874169896
52864.4503122883 77595.467191732
56159.5162917919 78552.2092316
55498.1583862558 84899.1087308544
53062.4715892914 78470.2106510196
53088.12464746 86876.9351524695
53168.1868248161 78951.7046029472
54891.1903774606 83362.955213027
53553.9837545078 78436.9468048284


==> graphs/bartfried.txt <==
"bart" "bcart"
1.70788013521383 4.20322792786642
1.64569312590704 3.80675106797054
1.51271997178439 3.66417486914116
1.91338702365272 4.00042580383967
1.66652310682398 4.16034885943783
2.01873336251905 4.15074726108287
1.89538353163656 3.40236520005575
1.7840240786224 4.11773065997859
1.88427511393174 3.79369321532333
2.23909910302043 3.98704600942322
1.83104669658646 3.9308962772698
1.78797764764421 4.08734674045776
1.83289271522891 4.38620926005978
1.67341925256002 4.13011747103043
1.78651492702202 3.97992642895567
1.69534306332509 4.09290921923021
1.62184691208965 3.65085396051439
1.72649753872694 3.82038576369769
2.10313282500608 3.94900574047824
1.89068779453206 3.87097871073719
1.75568152782128 4.20950987545551
1.74194071298027 3.62661916910004
1.84812343128358 3.97937739588808
1.58683573395601 3.94967231934861
1.76523699053547 3.99273427189001
1.86239194234521 3.55390560261814
1.83494041821581 3.82645484906677
1.77715078319391 3.75252027524102
1.81137954412516 3.797287191157
1.79983611376342 3.45825195554909
2.03193016742993 3.94835191711766
1.60008278574402 4.2472216807897
1.75654187256717 3.95903829253775
1.91333859182754 4.04489424815766
1.96997347363745 3.86655323907853
2.06037944941504 4.14678531950663
1.62431799247085 3.62446796805823
1.87711136919342 3.54202999528814
1.7349415790527 3.65587508393138
2.00248107991343 4.35244109746133
1.68213287731354 3.77564868075459
1.81652084253169 3.92853529809797
1.98161555131877 3.57403859563166
1.54280913098466 4.19601232994685
1.71350841511674 3.9610211363735
2.18597859026841 4.18061072918154
1.64274116633856 3.69610507925973
1.84027589546436 3.82516074603764
2.04899283859118 4.17686412317173
2.05432137147857 3.62311532178278
1.84511801300092 3.8666052224294
1.66629857254537 3.627517301798
1.80999870486141 3.97236864919321
2.02458888078907 4.37013386782727
1.79707894254332 4.089111546403
1.96524810645905 3.62604224786301
1.76034806069033 3.84434391711219
2.05364155713129 3.99648363821713
1.92743983647819 3.68779556784438
1.67955110378835 3.8691437422157
1.75215231437979 3.98089071242867
1.82375098268998 3.62546829367081
1.84718243574553 3.79052855315949
1.86797151087261 3.80036516082898
1.87689909367683 3.94086961121727
1.61272299392465 3.86548515498655
1.98379611138317 3.67224669843157
1.75953664934478 3.62183408317965
1.61572261947701 3.41166178999711
1.66496165649648 3.70175726598957
1.99045730703709 4.25088153748763
1.71175329405072 4.11246503586276
1.90342482167301 3.66175205937157
1.80173238992949 4.06182160854155
1.84405355858148 3.90667679320493
1.71039811276571 3.85158317095946
1.76425070470867 3.74583367737536
1.78967581245333 4.37203633678367
1.65958093999157 4.00685428188298
1.6385991606122 3.63847536831485
1.85825801244204 3.91526575858568
1.92726649710418 4.05688325486036
1.70937782248611 3.66840595458167
1.52509337726854 3.62155677729467
1.96228710104191 4.2520306569809
1.76542882505129 3.87065170030458
1.77574655158162 3.78295637951858
1.79444710762115 4.12063108642353
1.86522888143552 4.01398696160295
1.81367703235525 3.84375978990164
1.91608281294001 3.93663668290906
1.61743842177995 3.9584367437024
1.84769597260239 3.98944875740862
1.70149552536854 4.17902045790878
1.94815175931592 3.71559246193046
1.64847492504605 4.21085607898704
1.89679667902271 4.20388729505514
1.89369222413005 4.08268380281375
1.71317620580073 4.15492878172718
1.7745546839244 3.84406401380227

